Planetary nebulae hosting accreting white dwarfs: A possible solution for the mysterious cut-off of Planetary Nebula Luminosity Function?

Many binary companions to the central stars of planetary nebulae (PNe) are found to be inflated, perhaps indicating that accretion onto the central star might occur during the PN phase. The discovery of a handful of nova eruptions and supersoft X-ray sources inside PNe supports this hypothesis. In this paper, we investigate the impact that hosting a steadily-accreting WD would have on the properties and evolution of a PN. By pairing the published accreting nuclear-burning WD models with radiation transfer simulations, we extract the time evolution of the emission line spectra and ionization properties of a PN that surrounds a 0.6$\rm M_{\odot}$ steadily nuclear-burning WD as a function of the mass accretion rate. We find that accreting WDs are able to form very extended, high excitation, [O III]-bright PNe, which are characterised by high nebular electron temperatures. Their properties remain almost invariant with time and their visibility time can be much longer compared to PNe powered by single WDs. We discuss the implications of our findings in explaining specific characteristics observed in PNe. Finally, we examine how accreting WDs affect the planetary nebula luminosity function (PNLF) by covering WD masses in the range of 0.5-0.8$\rm M_{\odot}$ and for various accretion rates within the steady accretion regime. We find that for all but the lowest accretion rates, the [O III]-luminosities are almost constant and clustered very close to the PNLF cut-off value. Our results suggest that mass-accreting WDs in interacting binaries might play a role in understanding the invariant cut-off of the PNLF.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
